Improved Constraints on the Initial-to-Final Mass Relation of White Dwarfs using Wide Binaries

We present observational constraints for the initial-to-final mass relation (IFMR) derived from 11 white dwarfs (WDs) in wide binaries (WBs) that contain a turnoff/subgiant primary. Because the components of WBs are coeval to a good approximation, the age of the WD progenitor can be determined from the study of its wide companion. However, previous works that used WBs to constrain the IFMR suffered from large uncertainties in the initial masses because their MS primaries are difficult to age-date with good precision. Our selection of WBs with slightly evolved primaries avoids this problem by restricting to a region of parameter space where isochrone ages are significantly easier to determine with precision. The WDs of two of our originally selected binaries were found to be close double degenerates, and are not used in the IFMR analysis. We obtained more precise constraints than existing ones in the mass range 1-2 M$_{\odot}$, corresponding to a previously poorly constrained region of the IFMR. Having introduced the use of turnoff/subgiant-WD binaries, the study of the IFMR is not limited anymore by the precision in initial mass, but now the pressure is on final mass, i.e., the mass of the WD today. Looking at the full dataset, our results would suggest a relatively large dispersion in the IFMR at low initial masses. More precise determinations of the mass of the WD components of our targets are necessary for settling this question.

==> Paper_ New Constraints IFMR(ApJ)/RefereeReport.txt <==
> MAJOR CONCERN:

> My primary concern is about the identification of common proper 
> motion binaries. The primary criterion (eq. 4, delta mu < 10 mas/yr) 
> seems arbitrary. How was this chosen?

> If we convert this to a transverse velocity assuming a parallax of 5 
> mas, v_t = 9.5 km/s. And if I calculate orbital velocities for a 4 
> solar mass combined system with 3000 AU separation in a circular 
> orbit, I get 1 km/s (that is per component). Therefore, I'd think 
> that the highest observable difference in transverse velocity that 
> one could expect is ~ 2 km/s. These are all very rough calculations, 
> but it suggests to me that the difference in proper motion criterion 
> would identify unbound visual binaries as common proper motion pairs.

> I calculated the difference in transverse velocities for each pair in 
> table 1, and pairs 3, 4, 5, 7 and 8 all have v_t > 4 km/s. I notice 
> that these are also the highest separation pairs.
> My suggestion would be to reconsider the delta mu criterion, perhaps 
> making it a function of parallax or v_t. In any case, also be sure to 
> propagate errors through the selection criteria.

> Similarly, I am concerned that the parallax criterion in equation 5 
> was not carried out as stated. For example, Pair number 3 has a 
> difference in parallax of 1.0 mas with errors added in quadrature of 
> 0.155 mas; the parallax difference exceeds the errors by a factor of 
> 6, well above the criterion of 3.

> Finally, is there a reason why the authors did not use updated 
> astrometry from the Gaia EDR3 in Table 1? I checked a few objects, 
> and the uncertainties for most parameters has dropped significantly, 
> and SDSS J220850.53 is in EDR3. I realize the initial candidate 
> selection was made when only TGAS was available, and I would be 
> comfortable with the authors saying that the initial candidate 
> selection was done using that catalog, but for Table 1 and the 
> analysis the most recent and precise measurements would seem to be 
> the best to use.

RESPONSE:
We thank the referee for all this feedback and suggestions, and especially on this "major concern". Our addressing of this concern indeed has helped make our results more solid and useful.
Indeed, our initial sample of wide Subgiant-White Dwarfs binaries (SGWD) was selected using TGAS astrometry for the SG stars, and a combination of SDSS photometry and recalibrated USNO-B astrometry for the WD component. Including photometric distances for the WDs, our original data were not good enough for what the referee is suggesting to do, but certainly Gaia EDR3 measurements are.

Following the referee's request, we updated the astrometry of our sample of WBs using Gaia EDR3 and we also updated our selection criteria. We only considered those pairs were the projected separation s < 5*10^4 au. Then, we compared the difference in transverse velocity (\Delta V_{\perp}) and the difference in the projected physical velocity (\Delta V_{orb}, assuming a mass of 5 Msun), and requiere that \Delta V_{\perp} < \Delta V_{orb} + 2\sigma_{\Delta V_{\perp}}, criteria used by El-Badry & Rix (2018) (hereafter EB18) to cut possible higher order systems. As the referee highlighted in the previous version, there were some pairs that did not fullfill the parallax criteria, we make sure that is not the case in this updated version.
 
All the pairs outside of the main WB distribution were considered random chance alignments. Based on this, we excluded (original) pairs number 1, 2, 3, 4, 5, 7, and 8 from our sample. The remaining pairs will be used to constrain the IFMR and are listed in Table 1 as "WBs our search".

Due to this reduction on the number of useful constraints, we decided to add new SGWD pairs in the literature (new Section 2.2: Wide Binaries in the Literaure). In particular, those pairs from ER18 classify as "MSWD" type that lay inside our TO/SG selection region, with reported stellar parameters in the literature for both components, an also with a DA WD as the secondary. Considering this, we added 8 new pairs from ER18, listed in Table 1 as "WBs from ER18". The astrometry from these new pairs was also updated to Gaia EDR3.  

In the case of the primaries in ER18, the stellar parameters are derived using mid and high-resolution spectra from catalogs such as LAMOST (Luo et al. 2019), RAVE (Kunder et al. 2017), and PASTEL (Soubiran et al. 2016). For the WDs in ER18, we used the photometric stellar parameters reported in Gentile-Fusillo et al (2019). These data can be seen in Table A.2 (WDs) and A.3 (SGs) (original Table 4 and 5, respectively). 

> MODERATE ISSUES:

> 1) The authors have overlooked two papers that should be considered 
> in their analysis and discussion: Williams et al. 2018, ApJ, 867, 62 
> (discussing white dwarfs in the open cluster M67) and Marigo et al. 
> 2020, Nature Astronomy, 4, 1102 (discusses the open cluster IFMR in 
> the same mass regime as the author's paper). In addition, a further 
> discussion of the M67 WDs and the IFMR was just published in Canton 
> et al. 2021, AJ, 161, 169, though this paper was not public when this 
> manuscript was submitted.

RESPONSE:
We thank the referee for pointing us out to these important references to our work, which we had overlooked. For the IFMR analysis, we added Open Cluster (OCs) constraints from both works: Williams et al. (2018) and Marigo et al.(2020), to Figure 9 (Section 5.2, paper's main results). Because of the relatively dense number of points in the 1.5 < M_i < 2.0 Msun region, we decided to plot the (green) line trend instead of the data points themselves, and show the lowest and higher mass constraints as (green) dots. In this way, the WB constraints, and in particular, our results are easier to see in the Figure.

The analysis and discussion of the IFMR reconsidering our sample and the addition of these references are in Section 5.2 of the paper. 

> 2) Even after reconsidering the sample selection, at least two if not 
> all three outliers will remain. In addition to the three options 
> stated on page 12, is there a possibility that these WDs could be 
> merger remnants or remnants of blue stragglers?

RESPONSE:
After reconsidering the sample, only 1 of 3 (original) outliers remains; WD3 in the new sample. We also realize that new pair N°7, and in particular WD7, is also an outlier. Moreover, when adding the SGWD sample obtained from ER18, there is 1 more outlier in our results. Because we do not have spectroscopic data for the latter, we can only inspect the first two (WD3 and WD7) in Section 5.3.
Regarding possible explanations for these "outliers", indeed we do not see any reason why we should not consider the merger remnant or blue stragglers scenario. This is also added to section 5.2 of the paper.

However, with a new analysis of these outliers, and considering references such as Bedard et al. 2017 (ApJ, 848, 11), Genest-Beaulieu & Bergeron 2019 (ApJ, 871, 169), and Kilic et al. 2021 (MNRAS, 502, 4982), we came to the conclusion that at least 2 of these 3 outliers are in fact unresolved double degenerate systems, given the inconsistencies between their photometric and spectroscopic solutions. This discussion is in Section 5.3.2.


> 3) The Teff errors on the white dwarfs are very small in some cases 
> (Table 4, e.g., J012824... J154634.50... and others). As first noted 
> in Liebert et al. 2005 (ApJS, 156, 47), with the correct numerical 
> values listed in Bedard et al. 2017 (ApJ 848 11, end of second 
> paragraph of section 3.1), the observed scatter in WD parameters are 
> ~1.4% in Teff and 0.042 in logg - this is over and above the spectral 
> fitting errors reported in A17, KL13 and KE1516. The authors should 
> consider using these inflated error bars when calculating 
> uncertainties in Mf and t_cool.

RESPONSE:
We corrected the errors reported in AN17, KL13, and KE1516 using the inflated errors suggested by the referee. We also decided to update our cooling tracks to Bedard et al (2020), as suggested by the referee in comments below. The resulting WD masses (M_f) and cooling times (t_cool) with these new uncertainties for all the references are reported in Table A.2, and can be seen in Figure 3 of the paper for the spectroscopic sample. Overall, the differences in the resulting M_f and t_cool are under 5% in every case, and the new uncertainties give us more realistic errors in these quantities but without major effects.

> 4) I looked at SDSS J012824.93-082254.1 in the PanStarrs I imaging 
> release, and the WD itself is clearly a close binary (based on the 
> SDSS colors, I'd guess a WD-WD binary), so the WD spectrum is 
> probably a blend of the two individual components. I would therefore 
> warn against using this WD in the IFMR. The authors may also want to 
> visually inspect the other candidates. (I did inspect the three 
> outlier WDs, and they appear to be point sources).

RESPONSE:
As suggested by the referee, original pair 1 has a third WD component. In fact, this other WD and its astrometry is reported in Gaia EDR3. The astrometric solution confirms that both stars are gravitationally bound, having similar proper motions and parallaxes. In addition, this pair did not fullfil the parallax requirement, therefore it will not be used to constrain the IFMR. 

> MINOR ISSUES:

> 5) In the paragraph starting on line 257 (page 3, "Using this last 
> criterion..."), the authors mention that their full candidate list 
> contains 101 CPM pairs. I'd encourage the authors to consider 
> publishing the complete list in Table 1 (or a separate table), or at 
> least what remains after the selection criteria are reconsidered. It 
> is nice having the 14 objects that were further observed in their 
> own table.

RESPONSE:
Using the new Gaia EDR3 astrometric solution and new criteria as mention above, we evaluated our wide binary search. From the original sample of 101 CPM pairs, only 37 were true wide binaries. This sample is reported in Appendix: Data Tables as Table A.1 and Table A.1 (Cont.). The astrometric parameters showed are the same as in Table 1.
 
> 6) In most figures, it would be helpful to have the tick marks 
> repeated on the top and right-hand axes of the plots; most plots have 
> a blank right axis and some have a blank top axis.

RESPONSE:
Tick marks were fixed for every figure in our paper.

> 7) In the gravitational redshift discussion, a brief mention of the 
> paper by Halenka et al. 2015 (ApJ, 808, 131) should be considered. 
> [This paper finds that there is no significant shift in the broad H-
> alpha line due to pressure effects, while there is a shift for H-beta 
> lines. This would just indicate that you considered the possibility 
> of pressure shifts, since the lines are asymmetric.] Chandra et 
> al. cite this paper.

RESPONSE:
We added this reference to our Gravitational Redshift discussion in Section 5.3.1 of the paper (Line 795).

> 8) Line 710 on page 12 - discussion of the mass-radius relation - a 
> citation to Genest-Beaulieu & Bergeron 2019 (ApJ, 871, 169) should be 
> considered, since they find the mass-radius relation seems to be 
> quite precise using Gaia data.

RESPONSE:
We added this reference to our discussion on the mass-radius relation in Section 5.3.1 of the paper (Line 776).

> 9) When referring to the quantitative signal-to-noise of spectra 
> (Tables 2, 4 and 5), are these signal-to-noise per pixel or signal-to-
> noise per resolution element? In determining parameters from DA white 
> dwarfs, it is generally wise to be cautious of the solutions if the S/
> N per resolution element is much lower than 50 or so.

RESPONSE:
The signal-to-noise (S/N) reported in this work are per pixel at 6000 Ang for the primaries and at 4700 for the secondaries. We understand the limitations when using low S/N spectra, as mention in Section 3.1 and Section 5.2. This is one of the main reasons for the large uncertainties in M_f. Because of the faintness of these WDs, a large amount of telescope time would be necessary to improve these measurements spectroscopically. Future work is aiming to improve the stellar parameter determination for these WDs. 

> 10) Tables are generally numbered based on the order in which they 
> are first referred to in the text. By that standard, Tables 2 and 3 
> should come after tables 4 and 5.

RESPONSE:
We understand this concern by the referee. We think that given the size of these tables and to make our work more readable, we decided to put our tables in the Appendix Section. Therefore, original Tables 4 and 5, are now Tables A.2 and A.3, respectively. Table 2 and 3 will stay the same.

> 11) In Tables 4 and 5, is it possible to arrange the entries in the 
> same order in which the binaries appear in Table 1 (or add a column 
> with the Table 1 pair number - I see the benefit to separating out 
> the Non-TO/SG companions like the authors have done)? I found it 
> difficult to cross-identify the entries using only the SDSS numbers.

RESPONSE:
We arranged the order of Table A.2 and A.3 in the same order as Table 1 in this work. We added a pair Number for each binary and we also assigned a name for each star based on its type and pair number. 

> 12) Since you have Teff, log g, and the mass-radius relation, is it 
> possible to calculate the model absolute magnitude of each WD and 
> then compare the calculated distance modulus to the parallax? This
> might give some clue as to if any of the objects are unresolved 
> binaries.

RESPONSE:
We did the exercise for each WD in our sample, and it gives us a clue of unresolved binary for WD3, yielding a closer distance than the estimated using Gaia parallaxes. This matches with the inconcistencies in the photometric and spectroscopic solutions for WD3. Making the unresolved double degenerate scenatio even stronger. 

> 13) Bedard et al. 2020 (ApJ, 901, 93) released updated versions of 
> the Fontaine et al. evolutionary curves for WDs that have different 
> cooling ages; the authors may want to consider recalculating t_cool 
> using these newer models. I doubt that this effort would be worth the 
> time, since the age changes are typically <5% which should have 
> negligible change in M_i. Still, it may be worth mentioning that 
> these models exist and why the authors chose not to use them.

RESPONSE:
We decided to recalculate every M_f and t_cool for our sample of WDs using the new cooling sequences by Bedard et al. (2020) and inflated errors as suggested by the referee above. The results have negligible changes in both M_f and the M_i determinations. Differences between new and old measurements are below 5%, hence no important effects in our results.

> 14) In Table 5, is it possible to list the derived stellar masses?

RESPONSE:
Stellar Masses are now reported in Table A.3 (original Table 5) for each of our primaries.

> 15) The errors in Mf and Mi tend to be highly correlated; the degree 
> and of this correlation depends on several factors (see Figure 2 of 
> Williams 2020, IAUS, 357, 179), meaning that orthogonal error bars 
> in the IFMR plots of Figure 9 may not well-represent the true 
> uncertainties in the location of a specific WD. I doubt this would 
> affect the authors' discussion or conclusions, with the possible 
> exception of the outlier J075019 (though it would still be an 
> outlier). Probably this is not worth the authors' consideration at 
> this point, but it might be worth watching in their future work.

RESPONSE:
We thank the suggestion by the referee. This is something we will definetly take into consideration for the future. Thanks again.

ADDITIONAL CHANGES TO THE MANUSCRIPT:

- We added subsection 2.2: Wide Binaries in the Literature. In this subsection we explain the selection of new SGWD pairs in our work. 

- We added subsubsection 3.1.2: Photometric parameters. We briefly describe the photometric parameters for the new sample of WDs.

- We modify Figures 1, 2, 3, 5, 6, 9, 10, 11, 12 in this work considering the new data. In the case of Figure 5, we decided to arrange the panels in order to have only 1 figue instead of 2 with the same information.

- We modify section 5.3. We divided this section in 5.3.1 related to the gravitational redshift discussion, and section 5.3.2 about the unuresolved double degenrate scenario.





==> RefereeReport.txt <==
> MAJOR CONCERN:

> My primary concern is about the identification of common proper 
> motion binaries. The primary criterion (eq. 4, delta mu < 10 mas/yr) 
> seems arbitrary. How was this chosen?

> If we convert this to a transverse velocity assuming a parallax of 5 
> mas, v_t = 9.5 km/s. And if I calculate orbital velocities for a 4 
> solar mass combined system with 3000 AU separation in a circular 
> orbit, I get 1 km/s (that is per component). Therefore, I'd think 
> that the highest observable difference in transverse velocity that 
> one could expect is ~ 2 km/s. These are all very rough calculations, 
> but it suggests to me that the difference in proper motion criterion 
> would identify unbound visual binaries as common proper motion pairs.

> I calculated the difference in transverse velocities for each pair in 
> table 1, and pairs 3, 4, 5, 7 and 8 all have v_t > 4 km/s. I notice 
> that these are also the highest separation pairs.
> My suggestion would be to reconsider the delta mu criterion, perhaps 
> making it a function of parallax or v_t. In any case, also be sure to 
> propagate errors through the selection criteria.

> Similarly, I am concerned that the parallax criterion in equation 5 
> was not carried out as stated. For example, Pair number 3 has a 
> difference in parallax of 1.0 mas with errors added in quadrature of 
> 0.155 mas; the parallax difference exceeds the errors by a factor of 
> 6, well above the criterion of 3.

> Finally, is there a reason why the authors did not use updated 
> astrometry from the Gaia EDR3 in Table 1? I checked a few objects, 
> and the uncertainties for most parameters has dropped significantly, 
> and SDSS J220850.53 is in EDR3. I realize the initial candidate 
> selection was made when only TGAS was available, and I would be 
> comfortable with the authors saying that the initial candidate 
> selection was done using that catalog, but for Table 1 and the 
> analysis the most recent and precise measurements would seem to be 
> the best to use.

RESPONSE:
We thank the referee for all this feedback and suggestions, and especially on this "major concern". Our addressing of this concern indeed has helped make our results more solid and useful.
Indeed, our initial sample of wide Subgiant-White Dwarfs binaries (SGWD) was selected using TGAS astrometry for the SG stars, and a combination of SDSS photometry and recalibrated USNO-B astrometry for the WD component. Including photometric distances for the WDs, our original data were not good enough for what the referee is suggesting to do, but certainly Gaia EDR3 measurements are.

Following the referee's request, we updated the astrometry of our sample of WBs using Gaia EDR3 and we also updated our selection criteria. We only considered those pairs were the projected separation s < 5*10^4 au. Then, we compared the difference in transverse velocity (\Delta V_{\perp}) and the difference in the projected physical velocity (\Delta V_{orb}, assuming a mass of 5 Msun), and requiere that \Delta V_{\perp} < \Delta V_{orb} + 2\sigma_{\Delta V_{\perp}}, criteria used by El-Badry & Rix (2018) (hereafter EB18) to cut possible higher order systems. As the referee highlighted in the previous version, there were some pairs that did not fullfill the parallax criteria, we make sure that is not the case in this updated version.
 
All the pairs outside of the main WB distribution were considered random chance alignments. Based on this, we excluded (original) pairs number 1, 2, 3, 4, 5, 7, and 8 from our sample. The remaining pairs will be used to constrain the IFMR and are listed in Table 1 as "WBs our search".

Due to this reduction on the number of useful constraints, we decided to add new SGWD pairs in the literature (new Section 2.2: Wide Binaries in the Literaure). In particular, those pairs from ER18 classify as "MSWD" type that lay inside our TO/SG selection region, with reported stellar parameters in the literature for both components, an also with a DA WD as the secondary. Considering this, we added 8 new pairs from ER18, listed in Table 1 as "WBs from ER18". The astrometry from these new pairs was also updated to Gaia EDR3.  

In the case of the primaries in ER18, the stellar parameters are derived using mid and high-resolution spectra from catalogs such as LAMOST (Luo et al. 2019), RAVE (Kunder et al. 2017), and PASTEL (Soubiran et al. 2016). For the WDs in ER18, we used the photometric stellar parameters reported in Gentile-Fusillo et al (2019). These data can be seen in Table A.2 (WDs) and A.3 (SGs) (original Table 4 and 5, respectively). 

> MODERATE ISSUES:

> 1) The authors have overlooked two papers that should be considered 
> in their analysis and discussion: Williams et al. 2018, ApJ, 867, 62 
> (discussing white dwarfs in the open cluster M67) and Marigo et al. 
> 2020, Nature Astronomy, 4, 1102 (discusses the open cluster IFMR in 
> the same mass regime as the author's paper). In addition, a further 
> discussion of the M67 WDs and the IFMR was just published in Canton 
> et al. 2021, AJ, 161, 169, though this paper was not public when this 
> manuscript was submitted.

RESPONSE:
We thank the referee for pointing us out to these important references to our work, which we had overlooked. For the IFMR analysis, we added Open Cluster (OCs) constraints from both works: Williams et al. (2018) and Marigo et al.(2020), to Figure 9 (Section 5.2, paper's main results). Because of the relatively dense number of points in the 1.5 < M_i < 2.0 Msun region, we decided to plot the (green) line trend instead of the data points themselves, and show the lowest and higher mass constraints as (green) dots. In this way, the WB constraints, and in particular, our results are easier to see in the Figure.

The analysis and discussion of the IFMR reconsidering our sample and the addition of these references are in Section 5.2 of the paper. 

> 2) Even after reconsidering the sample selection, at least two if not 
> all three outliers will remain. In addition to the three options 
> stated on page 12, is there a possibility that these WDs could be 
> merger remnants or remnants of blue stragglers?

RESPONSE:
After reconsidering the sample, only 1 of 3 (original) outliers remains; WD3 in the new sample. We also realize that new pair N°7, and in particular WD7, is also an outlier. Moreover, when adding the SGWD sample obtained from ER18, there is 1 more outlier in our results. Because we do not have spectroscopic data for the latter, we can only inspect the first two (WD3 and WD7) in Section 5.3.
Regarding possible explanations for these "outliers", indeed we do not see any reason why we should not consider the merger remnant or blue stragglers scenario. This is also added to section 5.2 of the paper.

However, with a new analysis of these outliers, and considering references such as Bedard et al. 2017 (ApJ, 848, 11), Genest-Beaulieu & Bergeron 2019 (ApJ, 871, 169), and Kilic et al. 2021 (MNRAS, 502, 4982), we came to the conclusion that at least 2 of these 3 outliers are in fact unresolved double degenerate systems, given the inconsistencies between their photometric and spectroscopic solutions. This discussion is in Section 5.3.2.


> 3) The Teff errors on the white dwarfs are very small in some cases 
> (Table 4, e.g., J012824... J154634.50... and others). As first noted 
> in Liebert et al. 2005 (ApJS, 156, 47), with the correct numerical 
> values listed in Bedard et al. 2017 (ApJ 848 11, end of second 
> paragraph of section 3.1), the observed scatter in WD parameters are 
> ~1.4% in Teff and 0.042 in logg - this is over and above the spectral 
> fitting errors reported in A17, KL13 and KE1516. The authors should 
> consider using these inflated error bars when calculating 
> uncertainties in Mf and t_cool.

RESPONSE:
We corrected the errors reported in AN17, KL13, and KE1516 using the inflated errors suggested by the referee. We also decided to update our cooling tracks to Bedard et al (2020), as suggested by the referee in comments below. The resulting WD masses (M_f) and cooling times (t_cool) with these new uncertainties for all the references are reported in Table A.2, and can be seen in Figure 3 of the paper for the spectroscopic sample. Overall, the differences in the resulting M_f and t_cool are under 5% in every case, and the new uncertainties give us more realistic errors in these quantities but without major effects.

> 4) I looked at SDSS J012824.93-082254.1 in the PanStarrs I imaging 
> release, and the WD itself is clearly a close binary (based on the 
> SDSS colors, I'd guess a WD-WD binary), so the WD spectrum is 
> probably a blend of the two individual components. I would therefore 
> warn against using this WD in the IFMR. The authors may also want to 
> visually inspect the other candidates. (I did inspect the three 
> outlier WDs, and they appear to be point sources).

RESPONSE:
As suggested by the referee, original pair 1 has a third WD component. In fact, this other WD and its astrometry is reported in Gaia EDR3. The astrometric solution confirms that both stars are gravitationally bound, having similar proper motions and parallaxes. In addition, this pair did not fullfil the parallax requirement, therefore it will not be used to constrain the IFMR. 

> MINOR ISSUES:

> 5) In the paragraph starting on line 257 (page 3, "Using this last 
> criterion..."), the authors mention that their full candidate list 
> contains 101 CPM pairs. I'd encourage the authors to consider 
> publishing the complete list in Table 1 (or a separate table), or at 
> least what remains after the selection criteria are reconsidered. It 
> is nice having the 14 objects that were further observed in their 
> own table.

RESPONSE:
Using the new Gaia EDR3 astrometric solution and new criteria as mention above, we evaluated our wide binary search. From the original sample of 101 CPM pairs, only 37 were true wide binaries. This sample is reported in Appendix: Data Tables as Table A.1 and Table A.1 (Cont.). The astrometric parameters showed are the same as in Table 1.
 
> 6) In most figures, it would be helpful to have the tick marks 
> repeated on the top and right-hand axes of the plots; most plots have 
> a blank right axis and some have a blank top axis.

RESPONSE:
Tick marks were fixed for every figure in our paper.

> 7) In the gravitational redshift discussion, a brief mention of the 
> paper by Halenka et al. 2015 (ApJ, 808, 131) should be considered. 
> [This paper finds that there is no significant shift in the broad H-
> alpha line due to pressure effects, while there is a shift for H-beta 
> lines. This would just indicate that you considered the possibility 
> of pressure shifts, since the lines are asymmetric.] Chandra et 
> al. cite this paper.

RESPONSE:
We added this reference to our Gravitational Redshift discussion in Section 5.3.1 of the paper (Line 795).

> 8) Line 710 on page 12 - discussion of the mass-radius relation - a 
> citation to Genest-Beaulieu & Bergeron 2019 (ApJ, 871, 169) should be 
> considered, since they find the mass-radius relation seems to be 
> quite precise using Gaia data.

RESPONSE:
We added this reference to our discussion on the mass-radius relation in Section 5.3.1 of the paper (Line 776).

> 9) When referring to the quantitative signal-to-noise of spectra 
> (Tables 2, 4 and 5), are these signal-to-noise per pixel or signal-to-
> noise per resolution element? In determining parameters from DA white 
> dwarfs, it is generally wise to be cautious of the solutions if the S/
> N per resolution element is much lower than 50 or so.

RESPONSE:
The signal-to-noise (S/N) reported in this work are per pixel at 6000 Ang for the primaries and at 4700 for the secondaries. We understand the limitations when using low S/N spectra, as mention in Section 3.1 and Section 5.2. This is one of the main reasons for the large uncertainties in M_f. Because of the faintness of these WDs, a large amount of telescope time would be necessary to improve these measurements spectroscopically. Future work is aiming to improve the stellar parameter determination for these WDs. 

> 10) Tables are generally numbered based on the order in which they 
> are first referred to in the text. By that standard, Tables 2 and 3 
> should come after tables 4 and 5.

RESPONSE:
We understand this concern by the referee. We think that given the size of these tables and to make our work more readable, we decided to put our tables in the Appendix Section. Therefore, original Tables 4 and 5, are now Tables A.2 and A.3, respectively. Table 2 and 3 will stay the same.

> 11) In Tables 4 and 5, is it possible to arrange the entries in the 
> same order in which the binaries appear in Table 1 (or add a column 
> with the Table 1 pair number - I see the benefit to separating out 
> the Non-TO/SG companions like the authors have done)? I found it 
> difficult to cross-identify the entries using only the SDSS numbers.

RESPONSE:
We arranged the order of Table A.2 and A.3 in the same order as Table 1 in this work. We added a pair Number for each binary and we also assigned a name for each star based on its type and pair number. 

> 12) Since you have Teff, log g, and the mass-radius relation, is it 
> possible to calculate the model absolute magnitude of each WD and 
> then compare the calculated distance modulus to the parallax? This
> might give some clue as to if any of the objects are unresolved 
> binaries.

RESPONSE:
We did the exercise for each WD in our sample, and it gives us a clue of unresolved binary for WD3, yielding a closer distance than the estimated using Gaia parallaxes. This matches with the inconcistencies in the photometric and spectroscopic solutions for WD3. Making the unresolved double degenerate scenatio even stronger. 

> 13) Bedard et al. 2020 (ApJ, 901, 93) released updated versions of 
> the Fontaine et al. evolutionary curves for WDs that have different 
> cooling ages; the authors may want to consider recalculating t_cool 
> using these newer models. I doubt that this effort would be worth the 
> time, since the age changes are typically <5% which should have 
> negligible change in M_i. Still, it may be worth mentioning that 
> these models exist and why the authors chose not to use them.

RESPONSE:
We decided to recalculate every M_f and t_cool for our sample of WDs using the new cooling sequences by Bedard et al. (2020) and inflated errors as suggested by the referee above. The results have negligible changes in both M_f and the M_i determinations. Differences between new and old measurements are below 5%, hence no important effects in our results.

> 14) In Table 5, is it possible to list the derived stellar masses?

RESPONSE:
Stellar Masses are now reported in Table A.3 (original Table 5) for each of our primaries.

> 15) The errors in Mf and Mi tend to be highly correlated; the degree 
> and of this correlation depends on several factors (see Figure 2 of 
> Williams 2020, IAUS, 357, 179), meaning that orthogonal error bars 
> in the IFMR plots of Figure 9 may not well-represent the true 
> uncertainties in the location of a specific WD. I doubt this would 
> affect the authors' discussion or conclusions, with the possible 
> exception of the outlier J075019 (though it would still be an 
> outlier). Probably this is not worth the authors' consideration at 
> this point, but it might be worth watching in their future work.

RESPONSE:
We thank the suggestion by the referee. This is something we will definetly take into consideration for the future. Thanks again.

ADDITIONAL CHANGES TO THE MANUSCRIPT:

- We added subsection 2.2: Wide Binaries in the Literature. In this subsection we explain the selection of new SGWD pairs in our work. 

- We added subsubsection 3.1.2: Photometric parameters. We briefly describe the photometric parameters for the new sample of WDs.

- We modify Figures 1, 2, 3, 5, 6, 9, 10, 11, 12 in this work considering the new data. In the case of Figure 5, we decided to arrange the panels in order to have only 1 figue instead of 2 with the same information.

- We modify section 5.3. We divided this section in 5.3.1 related to the gravitational redshift discussion, and section 5.3.2 about the unuresolved double degenrate scenario.




